Sound Field Reconstruction Using a Compact Acoustics-informed Neural Network

Sound field reconstruction (SFR) augments the information of a sound field captured by a microphone array. Conventional SFR methods using basis function decomposition are straightforward and computationally efficient, but may require more microphones than needed to measure the sound field. Recent studies show that pure data-driven and learning-based methods are promising in some SFR tasks, but they are usually computationally heavy and may fail to reconstruct a physically valid sound field. This paper proposes a compact acoustics-informed neural network (AINN) method for SFR, whereby the Helmholtz equation is exploited to regularize the neural network. As opposed to pure data-driven approaches that solely rely on measured sound pressures, the integration of the Helmholtz equation improves robustness of the neural network against variations during the measurement processes and prompts the generation of physically valid reconstructions. The AINN is designed to be compact, and is able to predict not only the sound pressures but also sound pressure gradients within a spatial region of interest based on measured sound pressures along the boundary. Numerical experiments with acoustic transfer functions measured in different environments demonstrate the superiority of the AINN method over the traditional cylinder harmonic decomposition and the singular value decomposition methods.

==> readme.txt <==
JASAnew Package
===============
August 1, 2017

If you need help after you read this documentation, you may send
email to Liz Bury, lbury@acousticalsociety.org.
If possible please send a small file demonstrating the problem.

Note: A recent, full version of LaTeX is necessary for the JASA-EL
package. If any style files (.sty) are missing you will get an error
message. In this unlikely instance, you should be able to find the
missing file online.


Files            Use
===========================================================

JASAnew.cls      Document class file

JASAtemplate.tex  Template file


Sample Files
===========================================================

preprintsample.tex/.pdf   Sample articles
reprintsample.tex/.pdf 
TrackChangesSample.tex/.pdf

sampfig.jpg          Used in sample files

preprintsample.bbl   Used in sample files
reprintsample.bbl     "

Bibliography files
===========================================================

JASAauthyear2.bst    For making bibliography with BibTeX
JASAnum2.bst

bibsamp1.tex/.pdf    Sample BibTeX bibliography in author-year style
bibsamp2.tex/.pdf    Sample BibTeX bibliography in numerical style

sampbib.bib          Sample bibliography database use in
                     preprintsample, reprintsample, and
                     bibsamp1 and bibsamp2.

Documentation
===========================================================
JASAdocs.pdf        Documentation in graphic, hyperlinked style

JASA-ReferenceStyles.pdf Examples of correct bibliography entries

Readme.txt (this file)

===========================================================
Total number of files: 21

-----------------------------
Developed by Amy Hendrickson
TeXnology Inc
http://www.texnology.com
amyh@texnology.com
